Barrier methods for critical exponent problems in geometric analysis and mathematical physics

We consider the design and analysis of numerical methods for approximating positive solutions to nonlinear geometric elliptic partial differential equations containing critical exponents. This class of problems includes the Yamabe problem and the Einstein constraint equations, which simultaneously contain several challenging features: high spatial dimension n >= 3, varying (potentially non-smooth) coefficients, critical (even super-critical) nonlinearity, non-monotone nonlinearity (arising from a non-convex energy), and spatial domains that are typically Riemannian manifolds rather than simply open sets in Rn. These problems may exhibit multiple solutions, although only positive solutions typically have meaning. This creates additional complexities in both the theory and numerical treatment of such problems, as this feature introduces both non-uniqueness as well as the need to incorporate an inequality constraint into the formulation. In this work, we consider numerical methods based on Galerkin-type discretization, covering any standard bases construction (finite element, spectral, or wavelet), and the combination of a barrier method for nonconvex optimization and global inexact Newton-type methods for dealing with nonconvexity and the presence of inequality constraints. We first give an overview of barrier methods in non-convex optimization, and then develop and analyze both a primal barrier energy method for this class of problems. We then consider a sequence of numerical experiments using this type of barrier method, based on a particular Galerkin method, namely the piecewise linear finite element method, leverage the FETK modeling package. We illustrate the behavior of the primal barrier energy method for several examples, including the Yamabe problem and the Hamiltonian constraint.

==> abs-arxiv.txt <==
We consider the design and analysis of numerical methods
for approximating positive solutions to nonlinear geometric elliptic 
partial differential equations containing critical exponents. 
This class of problems includes the Yamabe problem and the Einstein 
constraint equations, which simultaneously contain several challenging 
features: high spatial dimension n >= 3, varying (potentially 
non-smooth) coefficients, critical (even super-critical) nonlinearity, 
non-monotone nonlinearity (arising from a non-convex energy), and spatial
domains that are typically Riemannian manifolds rather than simply
open sets in Rn.
These problems may exhibit multiple solutions, 
although only positive solutions typically have meaning.
This creates additional complexities in both the theory and numerical 
treatment of such problems, as this feature introduces both non-uniqueness
as well as the need to incorporate an inequality constraint into the
formulation.
In this work, we consider numerical methods based on Galerkin-type 
discretization, covering any standard bases construction (finite element, 
spectral, or wavelet), and the combination of a barrier method for
nonconvex optimization and global inexact Newton-type methods for dealing
with nonconvexity and the presence of inequality constraints.
We first give an overview of barrier methods in non-convex optimization,
and then develop and analyze both a primal barrier energy method 
for this class of problems.
We then consider a sequence of numerical experiments using this type
of barrier method, based on a particular Galerkin method, namely the 
piecewise linear finite element method, leverage the FETK modeling package.
We illustrate the behavior of the primal barrier energy method for
several examples, including the Yamabe problem and the Hamiltonian constraint.


